The LDBC Financial Benchmark

The Linked Data Benchmark Council's Financial Benchmark (LDBC FinBench) is a new effort that defines a graph database benchmark targeting financial scenarios such as anti-fraud and risk control. The benchmark has one workload, the Transaction Workload, currently. It captures OLTP scenario with complex, simple read queries and write queries that continuously insert or delete data in the graph. Compared to the LDBC SNB, the LDBC FinBench differs in application scenarios, data patterns, and query patterns. This document contains a detailed explanation of the data used in the LDBC FinBench, the definition of transaction workload, a detailed description for all queries, and instructions on how to use the benchmark suite.

==> LICENSE.txt <==

                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


==> NOTICE.txt <==
 Copyright [2020-]2022 Linked Data Benchmark Council

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.

==> choke-points/choke-points-queries.csv <==
1.1,1.2,1.3,1.4,2.1,2.2,2.3,2.4,2.5,3.1,3.2,3.3,4.1,4.2,4.3,5.1,5.2,5.3,6.1,7.1,7.2,7.3,7.4,7.5,7.6,7.7,8.1,8.2,8.3,8.4,8.5,8.6,9.1,9.2,9.3,9.4,9.5,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,x,,,,,,,,,x,,x,x,,,,,,,,,,,,,,,,,x,,,,,,,
,,,,,,,x,,x,x,,x,x,x,,,x,x,,,,,,,,,x,,,x,,,,,,,
x,x,x,,x,x,,x,,,,x,,,,,,,,,,,,,,,,x,,,,,,,,,,
,x,x,,x,x,x,x,,,,x,,,,,,x,x,,,,,,,,,x,,x,,,,,,,,
,x,,,,,x,,,,,,,,,,,,,,,,,,,,,x,,,,,,,,,,
,x,,,,,x,,,,,x,,,,,,,x,,,,,,,,,x,,,,,,,,,,
,,,x,,,,,,,,x,,,,,x,,,,,,,,,,x,,,,,,,,,,,
,x,,,x,,x,,,,x,,,,,,,x,,,,,,,,,,x,,x,x,,,,,,,
,x,,,,x,x,,,,x,,,,,,,,,,x,x,x,,,,x,,,,x,,,,,,,
,x,x,,,,x,x,,,,x,,,,,,x,,x,x,x,,,,,x,,,,,x,,,,,,
x,,,,,,x,,x,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
x,x,,x,,,,,,,x,,,x,x,,,,,,,,,,,,x,x,x,x,x,,,,,,,
,x,,,x,,x,x,,,x,x,,x,,x,,x,,,,,,,,,,x,,x,x,,,,,,,
,,x,x,x,,,,,x,,x,,,,x,x,x,,,,,,,,,,,x,x,,,,,,,,
,x,,,x,x,,x,,,,x,,,,x,,x,,,x,x,,x,,x,x,x,x,x,x,x,,,,,,
,,,,,,,,,,,,,,,,,x,,,,,,,,,,,,x,x,,,,,,,
,,,,x,,x,,,,,,,,,,,,,,,,,,,,x,,,,,,,,,,,
,,,,,,,,x,,,,,,,,,,,,,,,,,,x,,,,,,,,,,,
,,,,,,,,,,,x,,,,,,,,,,,,,x,x,,,,x,,x,,,,,,
,,,,,,,,,,,x,,,,,,,,,,,,,x,x,,,,x,,x,,,,,,
,,,,x,,,,,,,,,,,,,x,,,,,,,,,,x,,,,,,,,,,
x,,,,,x,x,,,,x,,,,,,,,,,,,,,,,,,,,x,,,,,,,
,,,,x,,,,,x,,,,,,x,,,,,,,,,,,,x,,,x,,,,,,,
,,,,,,x,,,,,,,,,,,,,,,,,,,,,x,,,x,,,,,,,
,,,,,,x,,,,,x,,,,,,,,,,,,,,,,x,,,x,,,,,,,
,,,,,,,,,,,,,,,x,,,,,,,,,,,,x,,,,,,,,,,
,,,,,x,x,,,,,x,,,,x,,,,,,,,,,,x,,x,,,,,,,,,
,,,,,,,x,,,,x,,,,,,x,,,,,,,,,,,,,,,,,,,,
x,x,,,,x,x,,,,x,x,,,,,,,,,,,,,,,,,,,x,,,,,,,
,,,,,,x,,,,,x,x,x,,x,x,,x,x,,,,,,,,,,,,x,,,,,,
,,x,,,,x,x,,,,x,,x,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,x,,,,,,,,,x,x,,,,,,x,,,,,,,,,,
,,,,,,,,,,,x,,,,,,,,,x,x,,x,,,x,,,,,x,,,,,,
,,,,,,,,,,,x,,,,,,x,,,x,x,,x,,x,x,x,x,,,x,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,,,









==> query-specifications/transaction-complex-read-01.yaml <==
workload: Transaction
operation: complex-read
number: 1
title: Blocked medium related accounts
description: |
  Given an *Account* and a specified time window between *startTime* and
  *endTime*, find all the *Account* that is signed in by a blocked *Medium* and
  has fund transferred via *edge1* by at most 3 steps. Note that all timestamps
  in the transfer trace must be in ascending order(only greater than). Return
  the id of the account, the distance from the account to given one, the id and
  type of the related medium.

  Note: The returned accounts may exist in different distance from the given one.
parameters:
  - name: id
    type: ID
    description: id of the start *Account*
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: otherId
    type: ID
    description: the id of the account
    category: raw
  - name: accountDistance
    type: 32-bit Integer
    description: the distance from the account to the given one
    category: calculated
  - name: mediumId
    type: ID
    description: the id of medium related to the account
    category: raw
  - name: mediumType
    type: String
    description: the type of medium related to the account
    category: raw
sort:
  - name: accountDistance
    direction: asc
  - name: otherId
    direction: asc
  - name: mediumId
    direction: asc
choke_points: [3.2, 3.4, 6.2, 7.1, 7.4, 8.7, 8.8]
relevance: AML


==> query-specifications/transaction-complex-read-02.yaml <==
workload: Transaction
operation: complex-read
number: 2
title: Fund gathered from the accounts applying loans
description: |
  Given a *Person* and a specified time window between *startTime* and
  *endTime*, find an *Account* *owned* by the *Person* which has fund
  *transferred* from other *Accounts* by at most 3 steps (*edge2*) which has fund
  *deposited* from a *loan*. The timestamps of in transfer trace (*edge2*) must be in
  ascending order(only greater than) from the upstream to downstream. Return the sum
  of distinct *loan* amount, the sum of distinct *loan* balance and the count of distinct *loans*.
parameters:
  - name: id
    type: ID
    description: id of the start Person
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: otherId
    type: ID
    description: id of the account related to loan
    category: raw
  - name: sumLoanAmount
    type: 64-bit Float
    description: sum of all loans' amount of the account (rounded to 3 decimal places)
    category: aggregated
  - name: sumLoanBalance
    type: 64-bit Float
    description: sum of all loans' balance of the account (rounded to 3 decimal places)
    category: aggregated
sort:
  - name: sumLoanAmount
    direction: desc
  - name: otherId
    direction: asc
choke_points: [3.2, 3.4, 6.2, 7.1, 7.4, 8.7, 8.8]
relevance: |
  This query is typical gang analysis case in risk control.


==> query-specifications/transaction-complex-read-03.yaml <==
workload: Transaction
operation: complex-read
number: 3
title: Shortest transfer path
description: |
  Given two *accounts* and a specified time window between *startTime* and
  *endTime*, find the length of shortest path between these two *accounts* by
  the *transfer* relationships. Note that all the edges in the path should be in
  the time window and of type *transfer*. Return 1 if src and dst are directly
  connected. Return -1 if there is no path found.
parameters:
  - name: id1
    type: ID
    description: id of src Account
  - name: id2
    type: ID
    description: id of dst Account
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: shortestPathLength
    type: 64-bit Integer
    description: the length of shortest path
    category: calculated
choke_points: [3.2, 3.4, 6.2, 8.7]
relevance: 


==> query-specifications/transaction-complex-read-04.yaml <==
workload: Transaction
operation: complex-read
number: 4
title: Three accounts in a transfer cycle
description: |
  Given two accounts *src* and *dst*, and a specified time window between
  *startTime* and *endTime*,

  (1) check whether *src* transferred money to *dst* in the given time window
  (*edge1*). If *edge1* does not exist, return with empty results (the result size is 0).

  (2) find all other accounts (other1, ..., otherN) which received money from
  dst (*edge2*) and transferred money to src (*edge3*) in a specific time.
  
  For each of these other accounts, return the id of the account, the sum and
  max of the transfer amount (*edge2* and *edge3*).
parameters:
  - name: id1
    type: ID
    description: id of the src Account
  - name: id2
    type: ID
    description: id of the dst Account
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: otherId
    type: ID
    description: the id of the other account
    category: raw
  - name: numEdge2
    type: 64-bit Integer
    description: transfers' count from otherAccount to srcAccount
    category: aggregated
  - name: sumEdge2Amount
    type: 64-bit Float
    description: sum of transfers from otherAccount to srcAccount (rounded to 3 decimal places)
    category: aggregated
  - name: maxEdge2Amount
    type: 64-bit Float
    description: max of transfers from otherAccount to srcAccount (rounded to 3 decimal places)
    category: aggregated
  - name: numEdge3
    type: 64-bit Integer
    description: transfers' count from dstAccount to otherAccount
    category: aggregated
  - name: sumEdge3Amount
    type: 64-bit Float
    description: sum of transfers from dstAccount to otherAccount (rounded to 3 decimal places)
    category: aggregated
  - name: maxEdge3Amount
    type: 64-bit Float
    description: max of transfers from dstAccount to otherAccount (rounded to 3 decimal places)
    category: aggregated
sort:
  - name: sumEdge2Amount
    direction: desc
  - name: sumEdge3Amount
    direction: desc
  - name: otherId
    direction: asc
limit: 0
choke_points: [3.2, 3.4, 6.2, 8.7]
relevance: |
  This query is a typical fund transfer cycle analysis case in AWL.


==> query-specifications/transaction-complex-read-05.yaml <==
workload: Transaction
operation: complex-read
number: 5
title: Exact Account Transfer Trace
description: |
  Given a *Person* and a specified time window between *startTime* and
  *endTime*, find the transfer trace from the account (*src*) owned by the
  *Person* to another account (*dst*) by at most 3 steps. Note that the
  trace (*edge2*) must be ascending order(only greater than) of their
  timestamps. Return all the transfer traces.
  
  Note: Multiple edges of from the same src to the same dst should be seen as 
  identical path. And the resulting paths shall not include recurring accounts
  (cycles in the trace are not allowed). The results may not be in a deterministic
  order since they are only sorted by the length of the path. Driver will validate
  the results after sorting.
parameters:
  - name: id
    type: ID
    description: id of the start Person
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: path
    type: Path
    description: a transfer trace. See the requirements in \autoref{subsec:returned-values}
    category: structural
sort:
  - name: pathLength
    direction: desc
limit: 0
choke_points: [1.1, 3.2, 3.4, 6.2, 7.1, 7.4, 8.7, 8.8]
relevance: |
  This query is a typical fund transfer trace case in risk control.


==> query-specifications/transaction-complex-read-06.yaml <==
workload: Transaction
operation: complex-read
number: 6
title: Withdrawal after Many-to-One transfer
description: |
  Given an *account* of type card and a specified time window between
  *startTime* and *endTime*, find all the connected *accounts* (*mid*) via
  withdrawal (*edge2*) satisfying, (1) More than 3 *transfer-ins* (*edge1*) 
  from other *accounts* (*src*) whose amount exceeds *threshold1*. (2) The 
  amount of *withdrawal* (*edge2*) from *mid* to *dstCard* whose exceeds 
  *threshold2*. Return the sum of transfer amount from *src* to *mid*, the 
  amount from *mid* to *dstCard* grouped by *mid*.
parameters:
  - name: id
    type: ID
    description: id of the card account
  - name: threshold1
    type: 64-bit Float
    description: threshold of transfer amount
  - name: threshold2
    type: 64-bit Float
    description: threshold of transfer amount
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: midId
    type: ID
    description: the id of the middle account
    category: raw
  - name: sumEdge1Amount
    type: 64-bit Float
    description: the amount of transfer from src accounts to mid (rounded to 3 decimal places)
    category: aggregated
  - name: sumEdge2Amount
    type: 64-bit Float
    description: the amount of withdrawal from mid to dstCard (rounded to 3 decimal places)
    category: aggregated
sort:
  - name: sumEdge2Amount
    direction: desc
  - name: midId
    direction: asc
choke_points: [3.2, 3.4, 6.2, 8.7]
relevance: |
  This query is a typical fund withdrawal after pooling funds case in risk control.


==> query-specifications/transaction-complex-read-07.yaml <==
workload: Transaction
operation: complex-read
number: 7
title: Transfer in/out ratio
description: | 
  Given an *Account* and a specified time window between *startTime* and
  *endTime*, find all the *transfer-in* (*edge1*) and *transfer-out* (*edge2*) whose
  amount exceeds *threshold*. Return the count of *src* and *dst* accounts and
  the ratio of *transfer-in* amount over *transfer-out* amount. The fast-in and
  fash-out means a tight window between *startTime* and *endTime*. Return the ratio
  as -1 if there is no *edge2*.
parameters:
  - name: id
    type: ID
    description: id of mid account
  - name: threshold
    type: 64-bit Float
    description: transfer amount threshold
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: numSrc
    type: 32-bit Integer
    category: aggregated
    description: num of the distinct src accounts
  - name: numDst
    type: 32-bit Integer
    category: aggregated
    description: num of the distinct dst accounts
  - name: inOutRatio
    type: 32-bit Float
    category: calculated
    description: the amount ratio of transfers-in over transfers-out (rounded to 3 decimal places)
choke_points: [1.2, 3.2, 3.4, 6.2, 8.7]
relevance: |
  This query is a typical fast-in and fast-out recognition case in risk control.


==> query-specifications/transaction-complex-read-08.yaml <==
workload: Transaction
operation: complex-read
number: 8
title: Transfer trace after loan applied
description: |
  Given a *Loan* and a specified time window between *startTime* and
  *endTime*, trace the fund *transfer* or *withdraw* by at most 3 steps
  from the *account* the *Loan* *deposits*. Note that the transfer paths of
  *edge1*, *edge2*, *edge3* and *edge4* are in a specific time range between
  *startTime* and *endTime*. Amount of each transfers or withdrawals between
  the account and the upstream account should exceed a specified *threshold*
  of the upstream transfer. Return all the accounts' id in the downstream of
  loan with the final ratio and distanceFromLoan.
 
  Note: Upstream of an edge refers to the aggregated total amounts of all *transfer-in* edges of its source *Account*.
parameters:
  - name: id
    type: ID
    description: id of the Loan
  - name: threshold
    type: 32-bit Float
    description: threshold of the amount over the upstream's
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: dstId
    type: ID
    category: raw
    description: the id of the account in transfer traces
  - name: ratio
    type: 32-bit Float
    category: calculated
    description: the final ratio of the inflow's amount of each account over the loan (rounded to 3 decimal places)
  - name: minDistanceFromLoan
    type: 32-bit Integer
    category: calculated
    description: the min distance from the account to the loan
sort:
  - name: distanceFromLoan
    direction: desc
  - name: ratio
    direction: desc
  - name: dstId
    direction: asc
choke_points: [3.2, 3.4, 6.2, 7.1, 8.7]
relevance: |
  This query is a typical main fund trace case after loan granted in risk
  control.


==> query-specifications/transaction-complex-read-09.yaml <==
workload: Transaction
operation: complex-read
number: 9
title: Money laundering with loan involved
description: |
  Given an *account*, a bound of transfer amount and a specified time window between
  *startTime* and *endTime*, find the *deposit* and *repay* edge between the *account*
  and a *loan*, the *transfers-in* and *transfers-out*. Return *ratioRepay* (sum of
  all the *edge1* over sum of all the *edge2*), *ratioDeposit* (sum of *edge1* over
  sum of *edge4*), *ratioTransfer* (sum of *edge3* over sum of *edge4*). Return -1
  for *ratioRepay* if there is no *edge2* found. Return -1 for *ratioDeposit* and
  *ratioTransfer* if there is no *edge4* found.

  Note: There may be multiple loans that the given account is related to.
parameters:
  - name: id
    type: ID
    description: id of the Account
  - name: threshold
    type: 64-bit Float
    description: threshold of amount
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: ratioRepay
    type: 32-bit Float
    description: sumEdge1Amount/sumEdge2Amount (rounded to 3 decimal places)
    category: calculated
  - name: ratioDeposit
    type: 32-bit Float
    description: sumEdge1Amount/sumEdge4Amount (rounded to 3 decimal places)
    category: calculated
  - name: ratioTransfer
    type: 32-bit Float
    description: sumEdge3Amount/sumEdge4Amount (rounded to 3 decimal places)
    category: calculated
choke_points: [3.2, 3.4, 6.2, 8.7]
relevance: |
  This query is money laundering with loans involved recognition in AWL.

==> query-specifications/transaction-complex-read-10.yaml <==
workload: Transaction
operation: complex-read
number: 10
title: Similarity of investor relationship
description: |
  Given two *Persons* and a specified time window between *startTime* and
  *endTime*, find all the *Companies* the two *Persons* invest in. Return
  the Jaccard similarity between the two companies set. Return 0 if there
  is no edges found connecting to any of these two persons.
parameters:
  - name: pid1
    type: ID
    description: id of Person1
  - name: pid2
    type: ID
    description: id of Person2
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: jaccardSimilarity
    type: 32-bit Float
    category: calculated
    description: Jaccard similarity between two sets (rounded to 3 decimal places)
choke_points: [3.2, 3.4, 6.2, 8.7]
relevance: |
  This query is a typical share holding analysis case.


==> query-specifications/transaction-complex-read-11.yaml <==
workload: Transaction
operation: complex-read
number: 11
title: Guarantee Chain Detection
description: |
  Given a *Person* and a specified time window between *startTime* and
  *endTime*, find all the persons in the guarantee chain until end and their
  loans applied. Return the sum of *loan* amount and the count of distinct
  *loan*s.
parameters:
  - name: id
    type: ID
    description: id of the Person
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: sumLoanAmount
    type: 64-bit Float
    category: aggregated
    description: sum of the loans' amount (rounded to 3 decimal places)
  - name: numLoans
    type: 32-bit Integer
    category: aggregated
    description: num of the loans
choke_points: [3.2, 3.4, 6.2, 7.4, 8.7]
relevance: |
  This is a typical cycle detection in guarantee.


==> query-specifications/transaction-complex-read-12.yaml <==
workload: Transaction
operation: complex-read
number: 12
title: Transfer to company amount statistics
description: |
  Given a *Person* and a specified time window between *startTime* and
  *endTime*,  find all the company accounts that s/he has transferred
  to. Return the ids of the companies' accounts and the sum of their
  transfer amount.
parameters:
  - name: id
    type: ID
    description: id of the person
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
result:
  - name: compAccountId
    type: ID
    description: the id of the company account
  - name: sumEdge2Amount
    type: 64-bit Float
    category: aggregated
    description: the amount sum transferred to company's account (rounded to 3 decimal places)
sort:
  - name: sumEdge2Amount
    direction: desc
  - name: compAccountId
    direction: asc
choke_points: [3.2, 3.4, 6.2, 7.1, 8.7]
relevance: 


==> query-specifications/transaction-read-write-01.yaml <==
workload: Transaction
operation: read-write
number: 1
title: Transfer under transfer cycle detection strategy
compositions:
  - name: Transaction / Simple Read / 1
    ref: transaction-simple-read-01
  - name: Transaction / Write / 12
    ref: transaction-write-12
  - name: Transaction / Complex Read / 4
    ref: transaction-complex-read-04
  - name: Transaction / Write / 18
    ref: transaction-write-18
description: |
  The workflow of this read write query contains at least one transaction. It works as:

  * In the very beginning, read the blocked status of related accounts with given ids of two *src* and *dst* accounts.
  The transaction aborts if one of them is blocked. Move to the next step if none is blocked.
  * Add a transfer edge from *src* to *dst* inside a transaction. Given a specified time window between *startTime* and
  *endTime*, find the other accounts which received money from *dst* and transferred money to *src* in a specific time.
  Transaction aborts if a new transfer cycle is formed, otherwise the transaction commits.
  * If the last transaction aborts, mark the *src* and *dst* accounts as blocked in another transaction. 
parameters:
  - name: srcId
    type: ID
    description: id of the src Account
  - name: dstId
    type: ID
    description: id of the dst Account
  - name: time
    type: DateTime
    description: the timestamp of the transfer
  - name: amount
    type: 64-bit Float
    description: the amount of the transfer
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
choke_points: []
relevance: |
  It is a typical AWL case in risk control.


==> query-specifications/transaction-read-write-02.yaml <==
workload: Transaction
operation: read-write
number: 2
title: Transfer under in/out ratio strategy
compositions:
  - name: Transaction / Simple Read / 1
    ref: transaction-simple-read-01
  - name: Transaction / Write / 12
    ref: transaction-write-12
  - name: Transaction / Complex Read / 7
    ref: transaction-complex-read-07
  - name: Transaction / Write / 18
    ref: transaction-write-18
description: |
  The workflow of this read write query contains at least one transaction. It works as:

  * In the very beginning, read the blocked status of related accounts with given ids of two *src* and *dst* accounts.
  The transaction aborts if one of them is blocked. Move to the next step if none is blocked.
  * Add a transfer edge from *src* to *dst* inside a transaction. Given a specified time window between *startTime*
  and *endTime*, find all the *transfer-in* and *transfer-out* whose amount exceeds *amountThreshold*. Transaction
  aborts if the ratio of transfers-in/transfers-out amount exceeds a given *ratioThreshold*, both for the *src* and
  *dst* account. Otherwise the transaction commits.
  * If the last transaction aborts, mark the *src* and *dst* accounts as blocked in another transaction.
parameters:
  - name: srcId
    type: ID
    description: id of the src Account
  - name: dstId
    type: ID
    description: id of the dst Account
  - name: time
    type: DateTime
    description: the timestamp of the transfer
  - name: amount
    type: 64-bit Float
    description: the amount of the transfer
  - name: amountThreshold
    type: 64-bit Float
    description: transfer amount threshold
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: ratioThreshold
    type: 32-bit Float
    description: ratio threshold of transfers-in over transfers-out
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
choke_points: []
relevance: |
  It is a typical fraud detection and AWL case in risk control.


==> query-specifications/transaction-read-write-03.yaml <==
workload: Transaction
operation: read-write
number: 3
title: Guarantee under guarantee chain detection strategy
compositions:
  - name: Transaction / Simple Read / 1
    ref: transaction-simple-read-01
  - name: Transaction / Write / 10
    ref: transaction-write-10
  - name: Transaction / Complex Read / 11
    ref: transaction-complex-read-11
  - name: Transaction / Write / 19
    ref: transaction-write-19
description: |
  The workflow of this read write query contains at least one transaction. It works as:

  * In the very beginning, read the blocked status of related persons with given ids of two *src* and *dst* persons. The
  transaction aborts if one of them is blocked. Move to the next step if none is blocked.
  * Add a guarantee edge between the *src* and *dst* persons inside a transaction. Given a specified time window between
  *startTime* and *endTime*, find all the persons in the guarantee chain of until end and their loans applied. Detect if
  a guarantee chain pattern formed, only for the *src* person. Calculate if the amount sum of the related loans in the
  chain exceeds a given threshold. Transaction aborts if the sum exceeds the threshold. Otherwise the transaction commits.
  * If the last transaction aborts, mark the *src* and *dst* persons as blocked in another transaction.
parameters:
  - name: srcId
    type: ID
    description: id of the src Person
  - name: dstId
    type: ID
    description: id of the dst Person
  - name: time
    type: DateTime
    description: the timestamp of the guarantee
  - name: threshold
    type: 64-bit Float
    description: loan amount threshold in the guarantee chain
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
  - name: truncationLimit
    type: 32-bit Integer
    description: maximum edges traversed at each step
  - name: truncationOrder
    type: Enum
    description: the sort order before truncation at each step
choke_points: []
relevance: |
  It is a typical fraud detection in risk control.


==> query-specifications/transaction-simple-read-01.yaml <==
workload: Transaction
operation: simple-read
number: 1
title: Exact account query
description: |
  Given an id of an *Account*, find the properties of the specific *Account*.
parameters:
  - name: id
    type: ID
    description: id of the Account
result:
  - name: createTime
    type: DateTime
    description: the time when the account created
  - name: isBlocked
    type: Boolean
    description: if the account is blocked
  - name: type
    type: String
    description: the account type
relevance: |
  Properties retrieval of a specific account.


==> query-specifications/transaction-simple-read-02.yaml <==
workload: Transaction
operation: simple-read
number: 2
title: Transfer-ins and transfer-outs
description: |
  Given an *account*, find the sum and max of fund amount in *transfer-ins*
  and *transfer-outs* between them in a specific time range between *startTime*
  and *endTime*. Return the sum and max of amount. For *edge1* and *edge2*, return
  -1 for the max (*maxEdge1Amount* and *maxEdge2Amount*) if there is no transfer.
parameters:
  - name: id
    type: ID
    description: id of the account
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: sumEdge1Amount
    type: 64-bit Float
    category: aggregated
    description: sum of transfer-outs (rounded to 3 decimal places)
  - name: maxEdge1Amount
    type: 64-bit Float
    category: aggregated
    description: max of transfer-outs (rounded to 3 decimal places)
  - name: numEdge1
    type: 64-bit Integer
    category: aggregated
    description: count of transfer-outs
  - name: sumEdge2Amount
    type: 64-bit Float
    category: aggregated
    description: sum of transfer-ins (rounded to 3 decimal places)
  - name: maxEdge2Amount
    type: 64-bit Float
    category: aggregated
    description: max of transfer-ins (rounded to 3 decimal places)
  - name: numEdge2
    type: 64-bit Integer
    category: aggregated
    description: count of transfer-outs
relevance: |
  This query is a typical fund transfer cycle analysis case in AWL.


==> query-specifications/transaction-simple-read-03.yaml <==
workload: Transaction
operation: simple-read
number: 3
title: Many-to-one blocked account monitoring
description: |
  Given an *Account*, find the ratio of *transfer-ins* from blocked *Accounts* in all
  its *transfer-ins* in a specific time range between *startTime* and *endTime*.
  Return the ratio. Return -1 if there is no *transfer-ins* to the given account.
parameters:
  - name: id
    type: ID
    description: id of the dstAccount
  - name: threshold
    type: 64-bit Float
    description: threshold of transfer amount
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: blockRatio
    type: 32-bit Float
    category: aggregated
    description: count(edge1) over count(edge2) (rounded to 3 decimal places)
relevance: |
  This query is a typical risky account recognition case in risk control.


==> query-specifications/transaction-simple-read-04.yaml <==
workload: Transaction
operation: simple-read
number: 4
title: Account transfer-outs over threshold
description: |
  Given an account (*src*), find all the transfer-outs (*edge*) from the *src* 
  to a *dst* where the amount exceeds *threshold* in a specific time range between
  *startTime* and *endTime*. Return the count of *transfer-outs* and the amount sum.
parameters:
  - name: id
    type: ID
    description: id of the dstAccount
  - name: threshold
    type: 64-bit Float
    description: threshold of transfer amount
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: dstId
    type: ID
    description: the id of the dst account
  - name: numEdges
    type: 32-bit Integer
    category: aggregated
    description: num of the transfers from src to dst
  - name: sumAmount
    type: 64-bit Float
    category: aggregated
    description: sum of the transfers from src to dst (rounded to 3 decimal places)
sort:
  - name: sumAmount
    direction: desc
  - name: dstId
    direction: asc
relevance: |
  This query is a typical frequent transfer-out recognition case in risk control.


==> query-specifications/transaction-simple-read-05.yaml <==
workload: Transaction
operation: simple-read
number: 5
title: Account transfer-ins over threshold
description: |
  Given an account (*dst*), find all the transfer-ins (*edge*) from the *src* 
  to a *dst* where the amount exceeds *threshold* in a specific time range between
  *startTime* and *endTime*. Return the count of *transfer-ins* and the amount sum.
parameters:
  - name: id
    type: ID
    description: id of the Account
  - name: threshold
    type: 64-bit Float
    description: threshold of transfer amount
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: srcId
    type: ID
    description: the id of the src account 
  - name: numEdges
    type: 32-bit Integer
    category: aggregated
    description: num of the transfers from src to dst
  - name: sumAmount
    type: 64-bit Float
    category: aggregated
    description: sum of the transfers from src to dst (rounded to 3 decimal places)
sort:
  - name: sumAmount
    direction: desc
  - name: srcId
    direction: asc
relevance: |
  This is a typical query of transfer-in statistic.


==> query-specifications/transaction-simple-read-06.yaml <==
workload: Transaction
operation: simple-read
number: 6
title: Accounts with the same transfer sources of exact account
description: |
  Given an *Account* (*account*), find all the blocked *Accounts* (*dstAccounts*) that
  connect to a common account (*midAccoun*t) with the given *Account* (*account*).
  Return all the *accounts'* id.
parameters:
  - name: id
    type: ID
    description: id of the Account
  - name: startTime
    type: DateTime
    description: begin of the time window
  - name: endTime
    type: DateTime
    description: end of the time window
result:
  - name: dstId
    type: "ID"
    description: ids of the accounts having same upstream account as the given account
sort:
  - name: dstId
    direction: asc
relevance: |
  This query is a typical analysis for gang related accounts in risk control.


==> query-specifications/transaction-write-01.yaml <==
workload: Transaction
operation: write
number: 1
title:  Add a Person
description: |
  Add a *Person*. 
parameters:
  - name: $personId
    type: ID
  - name: $personName
    type: String
  - name: $isBlocked
    type: Boolean
choke_points: []


==> query-specifications/transaction-write-02.yaml <==
workload: Transaction
operation: write
number: 2
title:  Add a Company
description: |
  Add a *Company*. 
parameters:
  - name: $companyId
    type: ID
  - name: $companyName
    type: String
  - name: $isBlocked
    type: Boolean
choke_points: []


==> query-specifications/transaction-write-03.yaml <==
workload: Transaction
operation: write
number: 3
title:  Add a Medium
description: |
  Add a *Medium*. 
parameters:
  - name: $mediumId
    type: ID
  - name: $mediumType
    type: String
  - name: $isBlocked
    type: Boolean
choke_points: []


==> query-specifications/transaction-write-04.yaml <==
workload: Transaction
operation: write
number: 4
title:  Add an Account owned by Person
description: |
  Add an *Account* and an *own* edge from *Person* to the *Account*.
parameters:
  - name: $personId
    type: ID
  - name: $accountId
    type: ID
  - name: $time
    type: DateTime
  - name: $accountBlocked
    type: Boolean
  - name: $accountType
    type: String
choke_points: []


==> query-specifications/transaction-write-05.yaml <==
workload: Transaction
operation: write
number: 5
title:  Add an Account owned by Company
description: |
  Add an *Account* and an *own* edge from *Company* to the *Account*.
parameters:
  - name: $companyId
    type: ID
  - name: $accountId
    type: ID
  - name: $time
    type: DateTime
  - name: $accountBlocked
    type: Boolean
  - name: $accountType
    type: String
choke_points: []


==> query-specifications/transaction-write-06.yaml <==
workload: Transaction
operation: write
number: 6
title:  Add Loan applied by Person
description: |
  Add a *Loan* and add an *apply* edge from *Person* to *Loan*.
parameters:
  - name: $personId
    type: ID
  - name: $loanId
    type: ID
  - name: $loanAmount
    type: 64-bit Float
  - name: $balance
    type: 64-bit Float
  - name: $time
    type: DateTime
choke_points: []


==> query-specifications/transaction-write-07.yaml <==
workload: Transaction
operation: write
number: 7
title:  Add Loan applied by Company
description: |
  Add a *Loan* and add an *apply* edge from *Company* to *Loan*.
parameters:
  - name: $companyId
    type: ID
  - name: $loanId
    type: ID
  - name: $loanAmount
    type: 64-bit Float
  - name: $balance
    type: 64-bit Float
  - name: $time
    type: DateTime
choke_points: []


==> query-specifications/transaction-write-08.yaml <==
workload: Transaction
operation: write
number: 8
title:  Add invest between Person and Company
description: |
  Add an *invest* edge from a *Person* to a *Company*. 
parameters:
  - name: $personId
    type: ID
  - name: $companyId
    type: ID
  - name: $time
    type: DateTime
  - name: $ratio
    type: 64-bit Float
choke_points: []


==> query-specifications/transaction-write-09.yaml <==
workload: Transaction
operation: write
number: 9
title:  Add invest between Company and Company
description: |
  Add an *invest* edge from a *Company* to a *Company*. 
parameters:
  - name: $companyId1
    type: ID
  - name: $companyId2
    type: ID
  - name: $time
    type: DateTime
  - name: $ratio
    type: 64-bit Float
choke_points: []


==> query-specifications/transaction-write-10.yaml <==
workload: Transaction
operation: write
number: 10
title:  Add guarantee between Persons
description: |
  Add a *guarantee* edge from a *Person* to another *Person*.
parameters:
  - name: $personId1
    type: ID
  - name: $personId2
    type: ID
  - name: $time
    type: DateTime
choke_points: []


==> query-specifications/transaction-write-11.yaml <==
workload: Transaction
operation: write
number: 11
title:  Add guarantee between Companies
description: |
  Add a *guarantee* edge from a *Company* to another *Company*.
parameters:
  - name: $companyId1
    type: ID
  - name: $companyId2
    type: ID
  - name: $time
    type: DateTime
choke_points: []


==> query-specifications/transaction-write-12.yaml <==
workload: Transaction
operation: write
number: 12
title:  Add transfer between Accounts
description: |
  Add a *transfer* edge from an *Account* to another *Account*.
parameters:
  - name: $accountId1
    type: ID
  - name: $accountId2
    type: ID
  - name: $time
    type: DateTime
  - name: $amount
    type: 64-bit Float
choke_points: []


==> query-specifications/transaction-write-13.yaml <==
workload: Transaction
operation: write
number: 13
title:  Add withdraw between Accounts
description: |
  Add a *withdraw* edge from an *Account* to another *Account*.
parameters:
  - name: $accountId1
    type: ID
  - name: $accountId2
    type: ID
  - name: $time
    type: DateTime
  - name: $amount
    type: 64-bit Float
choke_points: []


==> query-specifications/transaction-write-14.yaml <==
workload: Transaction
operation: write
number: 14
title:  Add repay between Account and Loan
description: |
  Add a *repay* edge from an *Account* to a *Loan*.
parameters:
  - name: $accountId
    type: ID
  - name: $loanId
    type: ID
  - name: $time
    type: DateTime
  - name: $amount
    type: 64-bit Float
choke_points: []


==> query-specifications/transaction-write-15.yaml <==
workload: Transaction
operation: write
number: 15
title:  Add deposit between Loan and Account
description: |
  Add a *deposit* edge from a *Loan* to an *Account*.
parameters:
  - name: $loanId
    type: ID
  - name: $accountId
    type: ID
  - name: $time
    type: DateTime
  - name: $amount
    type: 64-bit Float
choke_points: []


==> query-specifications/transaction-write-16.yaml <==
workload: Transaction
operation: write
number: 16
title:  Account signed in with Medium
description: |
  Add a *signIn* edge from medium to an *Account*.
parameters:
  - name: $mediumId
    type: ID
  - name: $accountId
    type: ID
  - name: $time
    type: DateTime 
choke_points: []


==> query-specifications/transaction-write-17.yaml <==
workload: Transaction
operation: write
number: 17
title:  Remove an Account
description: |
  Given an id, remove the *Account*, and remove the related edges including
  *own*, *transfer*, *withdraw*, *repay*, *deposit*, *signIn*. Remove the
  connected *Loan* vertex in cascade.
parameters:
  - name: $accountId
    type: ID
choke_points: []


==> query-specifications/transaction-write-18.yaml <==
workload: Transaction
operation: write
number: 18
title:  Block a Account of high risk
description: |
  Set an *Account*'s isBlocked to True.
parameters:
  - name: $accountId
    type: ID
choke_points: []


==> query-specifications/transaction-write-19.yaml <==
workload: Transaction
operation: write
number: 19
title:  Block a Person of high risk
description: |
  Set a *Person*'s isBlocked to True.
parameters:
  - name: $personId
    type: ID
choke_points: []

